Mixed-Precision Training and Compilation for RRAM-based Computing-in-Memory Accelerators

Computing-in-Memory (CIM) accelerators are a promising solution for accelerating Machine Learning (ML) workloads, as they perform Matrix-Vector Multiplications (MVMs) on crossbar arrays directly in memory. Although the bit widths of the crossbar inputs and cells are very limited, most CIM compilers do not support quantization below 8 bit. As a result, a single MVM requires many compute cycles, and weights cannot be efficiently stored in a single crossbar cell. To address this problem, we propose a mixed-precision training and compilation framework for CIM architectures. The biggest challenge is the massive search space, that makes it difficult to find good quantization parameters. This is why we introduce a reinforcement learning-based strategy to find suitable quantization configurations that balance latency and accuracy. In the best case, our approach achieves up to a 2.48x speedup over existing state-of-the-art solutions, with an accuracy loss of only 0.086 %.

==> data/resnet18_2bit_accloss.csv <==
Case,No,IO,W,B
Accloss,-0.854,-0.634,-0.756,-0.536


==> data/resnet18_2bit_speedup.csv <==
Case,No,IO,W,B
Speedup,2.197,1.818,2.115,1.808


==> data/resnet18_4bit_accloss.csv <==
Case,No,IO,W,B
Accloss,-0.826,-0.638,-0.854,-0.812


==> data/resnet18_4bit_activations.csv <==
Layer,No,IO,W,B
Conv1, 5,8,5,8	
Conv2, 5,5,5,4	
Conv3, 5,5,5,3	
Conv4, 5,2,4,5	
Conv5, 6,5,4,5	
Conv6, 8,4,4,3	
Conv7, 5,7,4,3	
Conv8, 5,3,4,4	
Conv9, 7,4,4,4	
Conv10,5,4,5,3	
Conv11,6,3,4,4	
Conv12,4,7,5,4	
Conv13,4,6,4,4	
Conv14,4,8,5,4	
Conv15,6,7,4,5	
Conv16,5,7,5,4	
Conv17,7,3,6,7	
Conv18,3,4,4,4	
Conv19,8,5,4,6	
Conv20,7,8,5,4	
Dense, 5,8,6,8	

==> data/resnet18_4bit_speedup.csv <==
Case,No,IO,W,B
Speedup,1.59,1.56,2.2,2.37



==> data/resnet18_4bit_weights.csv <==
Layer,No,IO,W,B
Conv1, 6,8,8,8
Conv2, 7,5,8,8
Conv3, 5,3,8,8
Conv4, 7,7,8,8
Conv5, 6,4,8,8
Conv6, 6,3,8,4
Conv7, 6,4,4,8
Conv8, 6,6,8,4
Conv9, 8,8,4,4
Conv10,6,8,4,4
Conv11,4,5,8,4
Conv12,6,8,4,4
Conv13,6,7,8,4
Conv14,4,6,4,4
Conv15,4,6,4,4
Conv16,8,6,4,4
Conv17,6,7,8,4
Conv18,3,3,8,4
Conv19,6,7,4,4
Conv20,7,6,4,4
Dense, 6,8,4,8

==> data/vit_latency.csv <==
index,value
1 ,0.087
2 ,0.029
3 ,0.007
4 ,0.007
5 ,0.011
6 ,0.039
7 ,0.039312
8 ,0.033
9 ,0.007
10,0.006
11,0.010
12,0.034
13,0.044352
14,0.029
15,0.006
16,0.007
17,0.010
18,0.044
19,0.039312
20,0.026
21,0.006
22,0.007392
23,0.009828
24,0.039312
25,0.039312
26,0.033264
27,0.005712
28,0.007392
29,0.011088
30,0.034272
31,0.039312
32,0.029484
33,0.007392
34,0.004872
35,0.009828
36,0.039312
37,0.019152
38,0.033264
39,0.007392
40,0.006552
41,0.009828
42,0.029232
43,0.039312
44,0.033264
45,0.007392
46,0.007392
47,0.008568
48,0.044352
49,0.039312
50,0.025704
51,0.007392
52,0.006552
53,0.011088
54,0.039312
55,0.019152
56,0.033264
57,0.007392
58,0.006552
59,0.009828
60,0.039312
61,0.029232
62,0.033264
63,0.007392
64,0.003192
65,0.008568
66,0.034272
67,0.014112
68,0.029484
69,0.006552
70,0.004872
71,0.006048
72,0.034272
73,0.029232
74,0.0032256

==> data/vit_speedup.csv <==
index,value
1 ,1
2 ,2.256410256
3 ,1
4 ,1.128205128
5 ,2
6 ,2.256410256
7 ,2.256410256
8 ,2
9 ,1.128205128
10,1.294117647
11,2.256410256
12,2.588235294
13,2
14,2.256410256
15,1.294117647
16,1.128205128
17,2.256410256
18,2
19,2.256410256
20,2.588235294
21,1.294117647
22,1
23,2.256410256
24,2.256410256
25,2.256410256
26,2
27,1.294117647
28,1
29,2
30,2.588235294
31,2.256410256
32,2.256410256
33,1
34,1.517241379
35,2.256410256
36,2.256410256
37,4.631578947
38,2
39,1
40,1.128205128
41,2.256410256
42,3.034482759
43,2.256410256
44,2
45,1
46,1
47,2.588235294
48,2
49,2.256410256
50,2.588235294
51,1
52,1.128205128
53,2
54,2.256410256
55,4.631578947
56,2
57,1
58,1.128205128
59,2.256410256
60,2.256410256
61,3.034482759
62,2
63,1
64,2.315789474
65,2.588235294
66,2.588235294
67,6.285714286
68,2.256410256
69,1.128205128
70,1.517241379
71,3.666666667
72,2.588235294
73,3.034482759
74,1
